On correlation numbers $V_{0,4}$ and $V_{1,1}$ in Virasoro Minimal String Theory

We study correlation numbers in Virasoro minimal string \cite{Collier:2023cyw}. Using analytic properties of correlation functions in spacelike and timelike Liouville theories, we verify exact expressions for correlation numbers for the four punctured sphere and the once punctured torus conjectured in \cite{Collier:2023cyw}.

==> data/11data1.txt <==
0.1	-0.9999997453910369
0.2	-0.9999989001375276
0.30000000000000004	-1.0000005944422277
0.4	-1.000002994916947
0.5	-1.0000061101914428
0.6000000000000001	-1.0000099415952959
0.7000000000000001	-1.0000141731024041
0.8	-0.9999552957362516
0.9	-1.0000257073817813
1.	-1.0000323434992375

==> data/11data2.txt <==
0.1	-0.9999807562898225
0.2	-0.9999937794415775
0.30000000000000004	-0.9999940494015939
0.4	-0.9999943193434513
0.5	-0.9999945366759808
0.6000000000000001	-0.9999946470073796
0.7000000000000001	-0.9999946027855926
0.8	-0.9999958336392413
0.9	-0.9999937142242639
1.	-0.9999927451668974

==> data/11data3.txt <==
0.1	-0.9999692712820718
0.2	-0.9999677388209532
0.30000000000000004	-0.9999694474185811
0.4	-0.9999718721679669
0.5	-0.999975025976312
0.6000000000000001	-0.9999789123392004
0.7000000000000001	-0.9999836227113464
0.8	-0.9999929368369893
0.9	-0.9999948403028741
1.	-1.000001497718057

==> data/11data4.txt <==
0.1	-0.9999807562898225
0.2	-0.9999937794415775
0.30000000000000004	-0.9999940494015939
0.4	-0.9999943193434513
0.5	-0.9999945366759808
0.6000000000000001	-0.9999946470073796
0.7000000000000001	-0.9999946027855926
0.8	-0.9999958336392413
0.9	-0.9999937142242639
1.	-0.9999927451668974

==> data/21data1.txt <==
0.1	-2.0012236462323054
0.2	-2.0013904619740277
0.30000000000000004	-2.0015835073079877
0.4	-2.0016623480628937
0.5	-2.0015226540870494
0.6000000000000001	-2.00112445183448
0.7000000000000001	-2.0005462291933354
0.8	-2.0033959743715206
0.9	-1.999588063315994
1.	-2.000084281892952

==> data/21data2.txt <==
0.1	-2.000748509295943
0.2	-2.000871035518612
0.30000000000000004	-2.0009356543176207
0.4	-2.000925227346504
0.5	-2.0007786983187814
0.6000000000000001	-2.000469182291835
0.7000000000000001	-2.000033582956389
0.8	-1.9998220334771615
0.9	-1.9993927165551837
1.	-1.999814172400518

==> data/21data3.txt <==
0.1	-2.0010071469363657
0.2	-2.001122817207963
0.30000000000000004	-2.00124540962603
0.4	-2.001277722674669
0.5	-2.001137343929225
0.6000000000000001	-2.0007885428094494
0.7000000000000001	-2.000272838983822
0.8	-1.9998879812892605
0.9	-1.999493479578171
1.	-1.9999578694300602

==> data/21data4.txt <==
0.1	-2.0094375201232175
0.2	-2.0045273879126726
0.30000000000000004	-2.007446308787282
0.4	-2.0107335642315194
0.5	-2.013166083226057
0.6000000000000001	-2.0136995021250454
0.7000000000000001	-2.0118143014697254
0.8	-2.006552725311898
0.9	-2.0030147867784187
1.	-1.9999617905999831
